Sensor Planning for Large Numbers of Robots

*The following abbreviates the abstract. Please refer to the thesis for the full abstract.* After a disaster, locating and extracting victims quickly is critical because mortality rises rapidly after the first two days. To assist search and rescue teams and improve response times, teams of camera-equipped aerial robots can engage in tasks such as mapping buildings and locating victims. These sensing tasks encapsulate difficult (NP-Hard) problems. One way to simplify planning for these tasks is to focus on maximizing sensing performance over a short time horizon. Specifically, consider the problem of how to select motions for a team of robots to maximize a notion of sensing quality (the sensing objective) over the near future, say by maximizing the amount of unknown space in a map that robots will observe over the next several seconds. By repeating this process regularly, the team can react quickly to new observations as they work to complete the sensing task. In technical terms, this planning and control process forms an example of receding-horizon control. Fortunately, common sensing objectives benefit from well-known monotonicity properties (e.g. submodularity), and greedy algorithms can exploit these monotonicity properties to solve the receding-horizon optimization problems that we study near-optimally. However, greedy algorithms typically force robots to make decisions sequentially so that planning time grows with the number of robots. Further, recent works that investigate sequential greedy planning, have demonstrated that reducing the number of sequential steps while retaining suboptimality guarantees can be hard or impossible. We demonstrate that halting growth in planning time is sometimes possible. To do so, we introduce novel greedy algorithms involving fixed numbers of sequential steps.

==> abstract.txt <==
In the wake of a natural disaster, locating and extracting victims quickly is critical because mortality rises rapidly after the first forty-eight hours. In order to assist search and rescue teams and improve response times, teams of aerial robots equipped with sensors and cameras can engage in sensing tasks such as mapping buildings, assessing structural integrity, and locating victims. We seek to enable large numbers of robots to cooperate to complete such sensing tasks more quickly and thereby to improve response times for first responders.

When formalized, such sensing tasks encapsulate numerous computationally difficult (at least NP-Hard) problems related to routing, sensor coverage, and decision processes. One way to simplify planning for these tasks is to focus on maximizing sensing performance over a short time horizon. Specifically, consider the problem of how to select motions for a team of robots to maximize a notion of sensing quality (the sensing objective) over the near future, say by maximizing the amount of unknown space in a map that robots will observe over the next several seconds. By repeating this process regularly (about once a second), the robots can react quickly to new observations as they work to complete the sensing task. In technical terms, this planning and control process forms an example of receding-horizon control. Fortunately, common sensing objectives for these problems benefit from well-known monotonicity properties (e.g. submodularity), and greedy algorithms can exploit these monotonicity properties to solve the receding-horizon optimization problems that we study near-optimally.

However, greedy algorithms typically force robots to make decisions sequentially. Thus, planning time grows with the number of robots and eventually exceeds time constraints to replan in real time. This is particularly important in distributed settings as the accumulation of communication latencies between robots in sequence can be significant on its own. Further, recent works that have begun to investigate sequential greedy planning, have demonstrated that reducing the number of sequential steps while retaining suboptimality guarantees can be hard or impossible.

This thesis demonstrates that halting such growth in planning time is possible for many sensing problems. To do so, we introduce new greedy methods, Randomized Sequential Partitions (RSP) and Range-limited RSP. These methods enable planning with a fixed number of sequential steps that does not grow with the number of robots. Additionally, we prove that our algorithms approach the initial near-optimality guarantees for sequential planning for many sensing problems. In doing so, we develop new methods for quantifying redundancy between potential future observations and highlight the importance of a relatively unknown monotonicity property of some sensing objectives.

We apply our algorithms to autonomous mapping (known as exploration) and target tracking problems which serve as proxies for the variety of tasks and combinations of tasks that may arise in search and rescue scenarios. Simulation results demonstrate that our greedy planners often approach the performance of sequential planning  (in terms of target position uncertainty) given only a few planning steps (2-4), even for very large numbers of robots (96). This amounts to a 24x reduction in the number of sequential steps and an equivalent or greater reduction in the duration of  distributed planning.

With exploration, we apply our methods in the context of a complex system where robots equipped with depth cameras map unknown, three-dimensional environments such as an office space or a cave. Moreover, the analysis we present when applying our planning methods to mapping objectives also provides valuable insights into the design of such exploration systems. While consistently improving completion times via greedy methods proves challenging, we demonstrate that sequential planning and RSP increase coverage rates early in simulation trials and reliably improve solution quality. Finally, we present a distributed implementation of RSP and simulation results for exploration of an office environment in real time, along with a 5% improvement in task completion time in this setting.


==> abstract_short.txt <==
After a disaster, locating and extracting victims quickly
is critical because mortality rises rapidly after the first two days.
To assist search and rescue teams and improve response times, teams of
camera-equipped aerial robots can engage in tasks
such as mapping buildings and locating victims.

These sensing tasks encapsulate difficult (NP-Hard) problems.
One way to simplify planning for these tasks is to focus on maximizing
sensing performance over a short time horizon.
Specifically, consider the problem of how to select motions for a team of robots
to maximize a notion of sensing quality (the sensing objective) over the near
future, say by maximizing the amount of unknown space in a map that robots will
observe over the next several seconds.
By repeating this process regularly, the team can react quickly
to new observations as they work to complete the sensing task.
In technical terms, this planning and control process forms an example of
receding-horizon control.
Fortunately, common sensing objectives benefit from well-known monotonicity
properties (e.g. submodularity), and greedy algorithms can exploit these
monotonicity properties to solve the receding-horizon optimization problems that
we study near-optimally.

However, greedy algorithms typically force robots to make decisions
sequentially so that planning time grows with the number of robots.
Further, recent works that investigate sequential greedy planning, have
demonstrated that reducing the number of sequential steps while retaining
suboptimality guarantees can be hard or impossible.

We demonstrate that halting growth in planning time is sometimes possible.
To do so, we introduce novel greedy algorithms involving fixed numbers
of sequential steps.
Additionally, we prove that our algorithms approach the original near-optimality
guarantees for sequential planners on the sensing problems we study.
In doing so, we develop new methods for quantifying redundancy between potential
future observations.

We apply these algorithms to autonomous mapping (exploration) and target
tracking problems which serve as proxies for tasks that may arise in search and
rescue scenarios.
Our simulation results demonstrate that our proposed planners perform comparably
to sequential greedy planning while requiring as much as 25x fewer sequential
steps.


==> fig/time_sensitive_exploration/completion_times.csv <==
#Mesh: boxes
4.0, 750.9140598272398, 85.03992201310277, 697.632926736215, 51.063281284708474, 733.0272752863373, 37.684184360197335, 689.2894137762196, 51.9884459017114, 720.6665856934134, 54.61290210105845
8.0, 761.1949508924903, 32.80054807001819, 741.9829219673716, 29.544678128151457, 767.4262867000631, 73.42924828133572, 735.7353765083002, 15.523103615518936, 754.1080144624048, 41.784234066181604
16.0, 899.77773956029, 29.428751414804452, 885.6604772654309, 24.309798395153184, 946.1725290172759, 58.0837114654687, 920.570325934153, 39.443625495839804, 880.4165282044047, 36.304476088337914
32.0, 1197.7929169110564, 55.86460276524252, 1214.365308201401, 46.119694224627544, 1275.636685086395, 86.37032229510898, 1253.8815788854508, 64.92670223970467, 1243.49062960281, 55.718130228618946
#Mesh: hallway
4.0, 684.7796239991169, 65.63592160608056, Inf, , 676.4833518053839, 57.506014410527705, 648.2434246764913, 36.53347553595782, 666.1649524439172, 47.20507638228833
8.0, 737.1891791713359, 57.943393025520756, 700.8194344492209, 47.595327384928375, 708.9019979453087, 34.277157433459415, 724.5175509863993, 55.734054157640415, 706.8546503322376, 35.06318953600461
16.0, 942.4007077362392, 38.442002893824515, 944.5138025325801, 42.920703152549656, 940.8844317468802, 40.205300227942814, 935.3285855910766, 45.61505877734628, 933.8333207556346, 52.7459265244783
32.0, 1495.278848912923, 54.99244257534889, 1457.136384663554, 55.492818381926014, 1491.005371188212, 67.16240674768005, 1507.3907530557076, 52.50364694856066, 1497.1821076827382, 58.3851862946511
#Mesh: plane
4.0, 737.4058261570755, 37.801458049854396, 805.0312265283127, 119.2972716520668, 784.1014158071863, 64.89408195893401, 777.3236981079086, 87.2688158676052, 774.0366224032614, 61.88510049779032
8.0, 761.7634130616076, 37.94502107917173, 766.3613701084861, 45.721988789065385, 768.1341824764911, 42.23202099159804, 777.2081912867861, 31.90043918184419, 770.7302352510413, 46.891385218314085
16.0, 784.7411464398825, 31.958336103772027, 758.005855502958, 29.626458018118193, 834.2266033861297, 33.04350197874902, 775.1668186298117, 41.1618580591296, 776.2207936862808, 34.96857123744184
32.0, 949.0787160485619, 30.62383296319258, 871.7702364166167, 22.793897974714948, 931.5019421108321, 34.531124549208464, 899.7458944052811, 30.320040300406028, 873.3796770507715, 18.770846352497788
#Mesh: empty
4.0, 1077.8353535096724, 24.270467324269898, 1038.826233863549, 28.892282549964907, 1038.3898126799359, 32.475477270518184, 1036.2637422750956, 33.36091922237273, 1067.1653143472258, 36.442712394116604
8.0, 1138.2797676022806, 56.00173499325474, 1091.4046822414966, 48.81647699168533, 1111.370049072968, 26.872187960794207, 1072.3265040999033, 32.39117704851288, 1074.9836683282522, 42.0018026522457
16.0, 1398.5598792194826, 54.97946075823321, 1387.778608234364, 42.86139654671445, 1436.1458730021673, 47.01157289133743, 1388.924428779985, 35.72478338134533, 1390.690241054227, 43.03192517059881
32.0, 2174.4636714719336, 46.55790635696513, 2201.8521513417777, 71.58939254380991, 2210.9546850215665, 60.69176641775754, 2216.777775148324, 43.954760253538, 2222.087360521745, 37.66869838246679
#Mesh: indian_tunnel_skylight
4.0, 959.9745101652031, 156.6644621974328, 929.3806364851673, 140.1274107804921, 1008.3512379358101, 191.759459392123, 947.7027302969448, 155.3806356414557, 1023.7778634741353, 153.02948583172085
8.0, 907.2581581943668, 71.80672061171768, 908.4342468157784, 158.48688059281466, 896.0707544583214, 68.61357501158896, 927.727992144722, 90.09613901302619, 915.2896627606602, 74.31527391309464
16.0, 1013.7282701970723, 57.81323675264914, 1011.5876520999798, 41.84568969861914, 1123.671937483697, 103.94091712677634, 1012.2677664692135, 79.64378672460688, 1001.6915324191108, 53.35872980649804
32.0, 1418.3255845330332, 89.80176123238388, 1415.0918212540057, 59.90951580054764, 1451.5699283672627, 52.474335292499326, 1433.5884860558622, 40.66653670284207, 1422.671621254951, 66.47873595010516
#Mesh: server_room_scaled_0_6
4, 4674.770183942859, 1161.7603713738279, 3696.4491606277807, 311.5206904680699, , , , , Inf,
8, 3831.266042370851, 236.0176526493928, 4055.6624041367822, 465.71852285958664, , , , , 3746.6530435001464, 178.09265285100284
16, 4538.407933648663, 275.5135592232292, 4481.778057795164, 221.92207513101553, , , , , 4623.480977496468, 616.4586518615434
32, 6476.751583175581, 274.949151388478, 6275.617537195121, 206.2697234697304, , , , , 6249.634772746683, 150.92753561366408


==> fig/time_sensitive_exploration/early_progress_times.csv <==
#Mesh: boxes
4.0, 155.30971747025967, 18.98360683047403, 154.52345075391048, 12.626337094503851, 157.38742250572218, 12.13795693202957, 153.80746710422952, 12.524196284187102, 154.33549309009112, 18.831712727361342
8.0, 188.7196091910296, 16.44217263267327, 180.90040364243416, 10.527531298837506, 193.10071983632378, 20.234800692524857, 182.7105087676848, 8.799989931583138, 183.10151232694463, 11.707945026885138
16.0, 244.43968639751697, 17.322546458228665, 237.14906184654532, 12.080486397561538, 264.7528022985489, 12.386412673073236, 252.96674760693531, 15.466796258042992, 230.03099051200678, 13.95402827302764
32.0, 343.1199199668234, 30.14708238346733, 337.7125599887343, 24.204413470743127, 358.89249345340806, 40.588949071018604, 344.3493915184067, 20.813330231938473, 332.28498133917395, 18.353935597678877
#Mesh: hallway
4.0, 128.70969385801956, 6.761102008031516, 126.27248573994135, 4.49036119632868, 127.41131759315901, 5.596931221401102, 132.4637360350748, 8.019922576924108, 129.53979545086708, 6.70814130473933
8.0, 174.93565993540693, 8.755539830250248, 164.1716912666585, 5.475753518333553, 173.37700704673404, 11.823649995791051, 163.42192690516313, 9.543500510978769, 159.88167844602953, 9.665290582769584
16.0, 257.8650563156467, 16.60924415825721, 210.92367456099447, 9.552896131067087, 252.03800346067356, 14.405908885940454, 218.37009941046136, 13.18516602663606, 221.2909645188056, 14.240154588913903
32.0, 359.49822516636516, 19.827762691344283, 338.89984971122965, 16.26053637759051, 361.31526689383475, 26.950179396911672, 345.35977419802003, 21.295191041022203, 332.16764105645314, 13.085416784180072
#Mesh: plane
4.0, 124.96270559668658, 12.02180139291975, 114.35868647166254, 5.48658281896578, 122.8527231931595, 8.97163193231198, 117.0484984575068, 11.988975239431156, 115.83013250469806, 9.73279045905487
8.0, 137.1888151090294, 6.361710349769818, 129.44538301399604, 5.982971586498803, 138.30332125597528, 3.3652912381454265, 132.53346964956353, 7.127065589328687, 126.69943581141607, 6.064418322536608
16.0, 178.10029672618873, 8.434072442078136, 162.72652017153482, 7.297985155153901, 182.68620913709475, 15.411650882611758, 167.3222488051578, 11.488490696356958, 163.75457500151987, 6.350051531492929
32.0, 254.59608580367166, 17.627168874275693, 232.12119260313526, 5.621309594103947, 242.77609000070115, 16.328284849869767, 240.02854147816433, 12.108376785542733, 230.43569028528722, 8.242568643375972
#Mesh: empty
4.0, 249.13174646436642, 8.884719745442212, 238.24800023485562, 3.776954035597207, 246.1637364321817, 16.71380126466138, 239.07144107741624, 6.788255286327528, 239.769591641482, 10.59252004531131
8.0, 318.27293491159065, 7.4620709878552445, 303.52292950099417, 8.368636959231088, 322.3295288165258, 10.878747490294314, 304.3384112649075, 13.07517146335272, 299.5469641093234, 10.779121173283412
16.0, 447.8327716319939, 18.99090383736779, 395.67648853299113, 12.968506844355433, 474.16606481662075, 28.541895236999075, 408.31700013278686, 19.109082936891998, 396.4425138086588, 14.073287913116545
32.0, 692.2298165641348, 29.4015000244864, 609.0170520256522, 18.186702046699896, 675.0074867524904, 31.014970279398657, 609.054486508622, 18.99096101759243, 609.8156218512001, 21.748685131377545
#Mesh: indian_tunnel_skylight
4.0, 119.31279581730307, 12.678019052209331, 112.18557342874765, 10.481857703904742, 111.00229162327162, 7.216098429933062, 116.36142542899097, 8.025749070695559, 108.95538465490604, 5.416789029397154
8.0, 126.79439970617065, 11.765289916082915, 118.49196541071781, 7.944606310970837, 119.9123732850175, 7.829974029130183, 118.4852829345818, 5.502005387827962, 116.94046731920314, 5.001664979617555
16.0, 155.7234145721407, 9.201368958250589, 136.11324970173737, 4.817985011398598, 164.19495047691902, 12.611533008402311, 141.99143529633787, 8.387312044319295, 144.7332501506128, 8.666923188998302
32.0, 200.03677263145048, 10.79828913787512, 188.68111210539615, 7.490200274030505, 207.9586400906099, 15.191008364264611, 189.7945962417553, 8.41234816822501, 193.11713055131423, 11.239447266059683
#Mesh: server_room_scaled_0_6
4, 881.3019696730913, 74.3478908068332, 829.7276713151939, 50.265598505502815, , , , , 874.0360414275414, 90.1227759514733
8, 1128.1210169168621, 55.191895733189085, 1129.5752417561462, 59.86387887559895, , , , , 1109.6088069565226, 60.182982365584266
16, 1684.7962203318566, 24.97839328389377, 1565.9103122851807, 70.19616900990235, , , , , 1579.6923374305845, 48.57517695977035
32, 2671.7527929483867, 87.72837529856224, 2578.1156433337724, 87.41410588399062, , , , , 2646.1676025096594, 62.67770713530917


==> fig/time_sensitive_exploration/suboptimality_bounds.csv <==
#Mesh: boxes
4.0, 0.9029841723657887, 0.015388837150776732, 0.9619965250324073, 0.009864700797650275, 0.9514828545769405, 0.007922375884389212, 0.9627205878685968, 0.011515443600776512, 0.9552817582940689, 0.005069993504585357
8.0, 0.7667293518668847, 0.020732515371783847, 0.8926813405748169, 0.011694571948180315, 0.8670174041914672, 0.020554807617692534, 0.889644967256164, 0.012839730182615567, 0.8961267967807457, 0.011141948999004486
16.0, 0.6917116279337959, 0.007569146691792879, 0.8021568362238746, 0.015910324237678224, 0.7596576626795576, 0.019521719944187922, 0.7882824626128414, 0.010423244709702932, 0.7987457327052647, 0.01466781457164014
32.0, 0.7010585191897919, 0.012881102857704574, 0.7188420987607145, 0.0075677078169703125, 0.6767098409165374, 0.01156547409266774, 0.7090940895851479, 0.005671003273914665, 0.714098476689921, 0.007713977697927116
#Mesh: hallway
4.0, 0.9231176118833394, 0.022206709568980822, 0.9705595735338243, 0.007896230513506458, 0.9616320401547483, 0.014167907184637788, 0.9705499499335319, 0.007509960990173443, 0.9692647915835038, 0.007237891914132324
8.0, 0.8327223075066298, 0.019070641199679474, 0.9350184883888927, 0.008203883384338362, 0.904965883293746, 0.014107416667217711, 0.9272210164597003, 0.009984839015911615, 0.9305997792982478, 0.011476896223509149
16.0, 0.720735660332534, 0.022060404992752684, 0.8632579375275794, 0.01793621286723635, 0.820598344007142, 0.014085358372879539, 0.8572907210215133, 0.015314616767297852, 0.8637012331147484, 0.012981312998559215
32.0, 0.696170969512662, 0.010978780901204388, 0.7888803562886404, 0.018105138595545155, 0.7300065277571101, 0.018455668242982892, 0.784843596921607, 0.015100965730882961, 0.795177653303879, 0.007516954199071882
#Mesh: plane
4.0, 0.9574478980797048, 0.0069996397203516605, 0.9838346168945081, 0.005864103358281406, 0.974778780902277, 0.009761113716386204, 0.9824663931782235, 0.004481296312080547, 0.978336388521039, 0.006654412027575965
8.0, 0.884743619845904, 0.010711692183054903, 0.955837783566527, 0.008917341061642318, 0.943031805446336, 0.006027380907867617, 0.9556172822899761, 0.006746395101089248, 0.9569685134022052, 0.0042008825997079825
16.0, 0.7594400652540403, 0.016271977222404095, 0.9000449491142316, 0.004182003695186685, 0.8585062557958436, 0.012323609753302609, 0.892414276830122, 0.01484180300080314, 0.8934458602037451, 0.0074261466396063
32.0, 0.6884719002329767, 0.007611857043701342, 0.7935269260279063, 0.015557249534427513, 0.7441143061363348, 0.015145169582054406, 0.7832875549988632, 0.011110316419040443, 0.7822681974368142, 0.009600396434498512
#Mesh: empty
4.0, 0.9426107579473477, 0.013295667258174581, 0.9844853741888674, 0.003226584796697386, 0.9673617472791636, 0.011689151174441633, 0.9747399303284456, 0.007574154122887449, 0.9788318874468522, 0.006112570981651331
8.0, 0.8731782383367822, 0.021533723777128217, 0.94942106791246, 0.007982927741818241, 0.9218713383214961, 0.012474499099981386, 0.947980550256457, 0.007753646919528356, 0.9444910838971676, 0.007388946236757021
16.0, 0.7463026490278584, 0.013772775541154605, 0.8755030512922536, 0.011756106119120507, 0.8207966105319648, 0.024057719929575016, 0.8830585278240977, 0.012023936777166153, 0.8822983027426134, 0.010346701307112283
32.0, 0.6845312873504676, 0.012571657765952341, 0.7945716863013199, 0.019997979166444975, 0.7145825074590466, 0.02552027041825721, 0.8037065207996346, 0.022892416061117554, 0.7932823743322724, 0.02230270523705939
#Mesh: indian_tunnel_skylight
4.0, 0.9716001060634138, 0.006265008504407192, 0.9878772183712605, 0.0037100096397964487, 0.9854662252992821, 0.004375285844118339, 0.9873407300819712, 0.0044302001195978494, 0.987194663193835, 0.005144377924455325
8.0, 0.9014648086807593, 0.015635218050738395, 0.9611937058322075, 0.007744384463770246, 0.9498372661436385, 0.01051635732570171, 0.961650860404524, 0.008163613621935769, 0.9620675377537984, 0.0062329783026809
16.0, 0.7889159639910659, 0.023442816106861882, 0.90413612040285, 0.014090325210091487, 0.8707041144048233, 0.018000203086779323, 0.9007935672658084, 0.011359128607241904, 0.9062311540602555, 0.006706306968624878
32.0, 0.7066205435234141, 0.021243306583439703, 0.8297050603287726, 0.00941305744896778, 0.7778686476247669, 0.017548985949255393, 0.8195918814773687, 0.012200275217465672, 0.8240855839774939, 0.011782037296960843
#Mesh: server_room_scaled_0_6
4, 0.9843204147104551, 0.006021769104262667, 0.991278297690236, 0.001458710927524772, , , , , 0.9927613977086835, 0.0017900578169446869
8, 0.9510178777451047, 0.0071224929671043465, 0.9738724713611111, 0.006744297399235365, , , , , 0.9741454825496195, 0.0045066321997053365
16, 0.8840733505822552, 0.01076596899449461, 0.9331252448904565, 0.0063138920075228085, , , , , 0.9273183515258893, 0.00887417938405307
32, 0.7763952492905976, 0.015594256526630967, 0.8649175254759148, 0.008190006734004544, , , , , 0.8541159445854409, 0.007383058111309203

